AnyHLS: High-Level Synthesis with Partial Evaluation

FPGAs excel in low power and high throughput computations, but they are challenging to program. Traditionally, developers rely on hardware description languages like Verilog or VHDL to specify the hardware behavior at the register-transfer level. High-Level Synthesis (HLS) raises the level of abstraction, but still requires FPGA design knowledge. Programmers usually write pragma-annotated C/C++ programs to define the hardware architecture of an application. However, each hardware vendor extends its own C dialect using its own vendor-specific set of pragmas. This prevents portability across different vendors. Furthermore, pragmas are not first-class citizens in the language. This makes it hard to use them in a modular way or design proper abstractions. In this paper, we present AnyHLS, an approach to synthesize FPGA designs in a modular and abstract way. AnyHLS is able to raise the abstraction level of existing HLS tools by resorting to programming language features such as types and higher-order functions as follows: It relies on partial evaluation to specialize and to optimize the user application based on a library of abstractions. Then, vendor-specific HLS code is generated for Intel and Xilinx FPGAs. Portability is obtained by avoiding any vendor-specific pragmas at the source code. In order to validate achievable gains in productivity, a library for the domain of image processing is introduced as a case study, and its synthesis results are compared with several state-of-theart Domain-Specific Language (DSL) approaches for this domain.

==> plots/ndrange.dat <==
App           Altera M10K      ALM       ALUT      FF  DSP     fMax  median
01               n    334    26756      24871   42549    0    94.29  11.202
02               n    335    27182      25333   43055    0    98.62   5.388
04               n    338    27535      25630   43984    0    98.42   3.122
08               n    347    27572      26136   46003    0    86.77   1.589
16               n    360    29619      29755   50220    0   102.00   0.871
comp01simd01     y    372    26974      27318   44060    0   102.07  42.065     
comp01simd02     y    373    27535      27009   44501    0    96.88  16.904
comp01simd04     y    428    29687      29233   49822    0   101.88  17.135
comp01simd08     y    438    28634      39166   53126    0   107.31  14.005
comp01simd16     y    457    33516      31607   58241    0   103.20  11.892
comp02simd01     y    428    32356      33215   51055    0   100.83  45.631
comp02simd02     y    430    31587      32031   51675    0   100.38  17.444
comp02simd04     y    540    36774      36091   61975    0    98.94  14.926
comp02simd08     y    560    39134      47375   67847    0   106.38  12.442
comp02simd16     y    598    44009      51149   78641    0   100.40  11.716
comp04simd01     y    540    42221      54046   64364    0   105.04  38.462
comp04simd02     y    544    38042      53271   66264    0    96.95  15.962
comp04simd04     y    764    48454      51040   86624    0    98.85  13.336
comp04simd08     y    804    52887      56211   98660    0   102.20  12.045
comp04simd16     y    880    62202      63673  120628    0    97.08  11.608
comp08simd01     y    764    60303      70246   91725    0   101.56  36.995
comp08simd02     y    772    56047      65303   94325    0   100.57  14.519
comp08simd04     y   1220    72750      80382  136345    0   102.23  12.682
comp16simd01     y   1220    95051     117677  145337    0    97.63  36.690
comp16simd02     y   1220    88594     110413  150576    0    95.30  14.124


==> plots/pipelining.dat <==
app   fpga    host    max      App
10   16.128  25.858  65.266   FChain
20   16.676  29.750  206.969  Harris
30   35.933  65.266  65.266   FChain
40  107.744 206.969  206.969  Harris


==> plots/vectorization.dat <==
xtick App          byte M10K   ALM    ALUT     FF    DSP   fMax median  minimum  maximum   host-med  host-min  host-max  source coarsening  Border 
1     MF            1    334  26756   24871   42549   0   94.29  11.202   11.211   11.195  13.912    13.909     13.995    DSL     1         nobh
2     MF            1    335  27182   25333   43055   0   98.62   5.388    5.387    5.378   8.128     8.125      8.134    DSL     2         nobh
3     MF            1    338  27535   25630   43984   0   98.42   3.122    3.129    3.122   5.859     5.845      5.941    DSL     4         nobh
4     MF            1    347  27572   26136   46003   0   86.77   1.589    1.603    1.566   4.308     4.292      4.406    DSL     8         nobh
5     MF            1    360  29619   29755   50220   0  102.00   0.871    0.871    0.870   3.597     3.559      3.601    DSL     16        nobh
6     MF            1    386  33575   35166   61263   0   93.09   0.835    0.837    0.835   3.564     3.536      3.577    DSL     32        nobh

